An adaptive scalable fully implicit algorithm based on stabilized finite element for reduced visco-resistive MHD

The magnetohydrodynamics (MHD) equations are continuum models used in the study of a wide range of plasma physics systems, including the evolution of complex plasma dynamics in tokamak disruptions. However, efficient numerical solution methods for MHD are extremely challenging due to disparate time and length scales, strong hyperbolic phenomena, and nonlinearity. Therefore the development of scalable, implicit MHD algorithms and high-resolution adaptive mesh refinement strategies is of considerable importance. In this work, we develop a high-order stabilized finite-element algorithm for the reduced visco-resistive MHD equations based on the MFEM finite element library (mfem.org). The scheme is fully implicit, solved with the Jacobian-free Newton-Krylov (JFNK) method with a physics-based preconditioning strategy. Our preconditioning strategy is a generalization of the physics-based preconditioning methods in [Chacon, et al, JCP 2002] to adaptive, stabilized finite elements. Algebraic multigrid methods are used to invert sub-block operators to achieve scalability. A parallel adaptive mesh refinement scheme with dynamic load-balancing is implemented to efficiently resolve the multi-scale spatial features of the system. Our implementation uses the MFEM framework, which provides arbitrary-order polynomials and flexible adaptive conforming and non-conforming meshes capabilities. Results demonstrate the accuracy, efficiency, and scalability of the implicit scheme in the presence of large scale disparity. The potential of the AMR approach is demonstrated on an island coalescence problem in the high Lundquist-number regime ($\ge 10^7$) with the successful resolution of plasmoid instabilities and thin current sheets.

==> figures/icUniform/1e-3dpsidt.dat <==
t       dPsidt
0.1    -1.17798e-05
0.2    -9.72301e-06
0.3    -5.80661e-06
0.4    3.03643e-07
0.5    9.07929e-06
0.6    2.10571e-05
0.7    3.67324e-05
0.8    5.64268e-05
0.9    8.01622e-05
1      0.000107596
1.1    0.00013807
1.2    0.000170786
1.3    0.000205054
1.4    0.000240513
1.5    0.000277201
1.6    0.000315484
1.7    0.00035587
1.8    0.000398822
1.9    0.000444648
2      0.00049347
2.1     0.000545272
2.2     0.000599976
2.3     0.000657532
2.4     0.000717983
2.5     0.000781494
2.6     0.000848357
2.7     0.000918954
2.8     0.000993721
2.9     0.0010731
3       0.00115752
3.1     0.00124737
3.2     0.00134307
3.3     0.00144502
3.4     0.00155366
3.5     0.00166949
3.6     0.0017931
3.7     0.00192512
3.8     0.00206627
3.9     0.00221735
4       0.00237924
4.1     0.00255293
4.2     0.0027395
4.3     0.00294018
4.4     0.00315637
4.5     0.00338967
4.6     0.00364191
4.7     0.00391523
4.8     0.0042121
4.9     0.00453539
5       0.0048885
5.1     0.00527534
5.2     0.0057005
5.3     0.00616925
5.4     0.00668765
5.5     0.00726249
5.6     0.00790125
5.7     0.0086118
5.8     0.009402
5.9     0.0102789
6       0.0112477
6.1     0.0123101
6.2     0.013462
6.3     0.0146917
6.4     0.0159767
6.5     0.0172821
6.6     0.0185594
6.7     0.0197479
6.8     0.020779
6.9     0.021582
7       0.0220941
7.1     0.0222687
7.2     0.0220832
7.3     0.0215424
7.4     0.0206775
7.5     0.0195414
7.6     0.0182003
7.7     0.0167258
7.8     0.0151868
7.9     0.0136441
8       0.0121472
8.1     0.0107324
8.2     0.00942352
8.3     0.00823243
8.4     0.00716114
8.5     0.00620355
8.6     0.00534763
8.7     0.00457772
8.8     0.00387743
8.9     0.00323271
9       0.00263502
9.1     0.00208311
9.2     0.00158274
9.3     0.00114385
9.4     0.000776531
9.5     0.000487361
9.6     0.000277469
9.7     0.000142451
9.8     7.36156e-05
9.9     5.97133e-05
10      8.8557e-05
10.1    0.000148259
10.2    0.000228029
10.3    0.000318601
10.4    0.000412395
10.5    0.000503482
10.6    0.000587446
10.7    0.000661182
10.8    0.000722667
10.9    0.000770741
11      0.000804913
11.1    0.000825196
11.2    0.000831991
11.3    0.000826001
11.4    0.000808184
11.5    0.000779732
11.6    0.000742063
11.7    0.000696823
11.8    0.000645886
11.9    0.000591333
12      0.000535413
12.1    0.000480482
12.2    0.000428905
12.3    0.000382945
12.4    0.000344637
12.5    0.000315663
12.6    0.000297246
12.7    0.000290082
12.8    0.0002943
12.9    0.000309485
13      0.000334725
13.1    0.000368705
13.2    0.000409813
13.3    0.000456253
13.4    0.000506159
13.5    0.000557687
13.6    0.000609094
13.7    0.000658792
13.8    0.000705385
13.9    0.000747688
14      0.000784737













































































































































 
 
 
 
 
 
 






==> figures/icUniform/1e-4dpsidt.dat <==
t       dPsidt
0.1    -1.17772e-06  
0.2     -9.64846e-07 
0.3     -5.47769e-07 
0.4     1.22822e-07  
0.5     1.11823e-06  
0.6     2.52943e-06  
0.7     4.46265e-06  
0.8     7.03276e-06  
0.9     1.0355e-05   
1       1.45347e-05  
1.1     1.96546e-05  
1.2     2.57578e-05  
1.3     3.2829e-05   
1.4     4.07801e-05  
1.5     4.94519e-05  
1.6     5.86439e-05  
1.7     6.81714e-05  
1.8      7.79341e-05 
1.9      8.79664e-05 
2        9.84427e-05 
2.1      0.000109633 
2.2      0.000121828 
2.3      0.000135273 
2.4      0.000150116 
2.5      0.00016641  
2.6      0.000184119 
2.7      0.000203165 
2.8      0.000223455 
2.9      0.000244927 
3        0.000267573 
3.1      0.00029146  
3.2      0.000316737 
3.3      0.00034363  
3.4      0.000372428 
3.5      0.000403465 
3.6      0.000437114 
3.7      0.000473773 
3.8      0.000513892 
3.9      0.000557995 
4        0.000606724 
4.1      0.000660906 
4.2      0.000721631 
4.3      0.000790332 
4.4      0.000868924 
4.5      0.000959919 
4.6      0.00106663  
4.7      0.0011934   
4.8      0.00134589  
4.9      0.00153147  
5        0.0017596   
5.1      0.00204227  
5.2      0.00239418
5.3      0.00283254
5.4      0.00337599
5.5      0.00404204
5.6      0.004843
5.7      0.0057796
5.8      0.00683562
5.9      0.00797436
6        0.0091412
6.1      0.0102722
6.2      0.0113069
6.3      0.0121996
6.4      0.012926
6.5      0.0134829
6.6      0.0138817
6.7      0.0141413
6.8      0.0142809
6.9      0.0143167
7        0.0142616
7.1      0.014126
7.2      0.0139195
7.3      0.0136524
7.4      0.0133355
7.5      0.01298
7.6      0.0125965
7.7      0.012195
7.8      0.011783
7.9      0.0113668
8        0.010951
8.1      0.010539
8.2      0.010134
8.3      0.0097403
8.4      0.0093645
8.5      0.00901675
8.6      0.00871125
8.7      0.00846539
8.8      0.00829563
8.9      0.0082135
9        0.00821955
9.1      0.00830092
9.2      0.00843292
9.3      0.00858519
9.4      0.00872869
9.5      0.00884031
9.6      0.00890451
9.7      0.00891174
9.8      0.00885675
9.9      0.00873701
10       0.0085526
10.1     0.00830642
10.2     0.00800432
10.3     0.00765474
10.4     0.0072678
10.5     0.00685376
10.6     0.00642164
10.7     0.00597778
10.8     0.00552632
10.9     0.00507033
11       0.00461388
11.1     0.00416449
11.2     0.00373425
11.3     0.00333871
11.4     0.0029932
11.5     0.00270799
11.6     0.00248503
11.7     0.00231761
11.8     0.00219258
11.9     0.00209375
12       0.00200501
12.1     0.00191281
12.2     0.00180755
12.3     0.00168432
12.4     0.00154242
12.5     0.00138486
12.6     0.0012173
12.7     0.00104698
12.8     0.000881533
12.9     0.000727507
13       0.000589081
13.1     0.000467067
13.2     0.000359131
13.3     0.000261363
13.4     0.000170958
13.5     8.81714e-05
13.6     1.59454e-05
13.7     -4.22369e-05
13.8     -8.43817e-05
13.9     -0.000110672
14       -0.000123016


 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 































































































==> figures/icUniform/1e-5dpsidt-bad.dat <==
t       dPsidt
5.00E-02	-1.1345E-07
1.00E-01	-1.0869E-07
1.50E-01	-9.9822E-08
2.00E-01	-8.6549E-08
2.50E-01	-6.8442E-08
3.00E-01	-4.4935E-08
3.50E-01	-1.5322E-08
4.00E-01	2.1235E-08
4.50E-01	6.5713E-08
5.00E-01	1.1921E-07
5.50E-01	1.8295E-07
6.00E-01	2.5826E-07
6.50E-01	3.4656E-07
7.00E-01	4.4935E-07
7.50E-01	5.6818E-07
8.00E-01	7.0470E-07
8.50E-01	8.6057E-07
9.00E-01	1.0375E-06
9.50E-01	1.2373E-06
1.00E+00	1.4617E-06
1.05E+00	1.7126E-06
1.10E+00	1.9918E-06
1.15E+00	2.3012E-06
1.20E+00	2.6428E-06
1.25E+00	3.0184E-06
1.30E+00	3.4299E-06
1.35E+00	3.8789E-06
1.40E+00	4.3669E-06
1.45E+00	4.8953E-06
1.50E+00	5.4649E-06
1.55E+00	6.0762E-06
1.60E+00	6.7288E-06
1.65E+00	7.4217E-06
1.70E+00	8.1530E-06
1.75E+00	8.9197E-06
1.80E+00	9.7177E-06
1.85E+00	1.0542E-05
1.90E+00	1.1386E-05
1.95E+00	1.2245E-05
2.00E+00	1.3110E-05
2.05E+00	1.3977E-05
2.10E+00	1.4840E-05
2.15E+00	1.5697E-05
2.20E+00	1.6546E-05
2.25E+00	1.7390E-05
2.30E+00	1.8231E-05
2.35E+00	1.9079E-05
2.40E+00	1.9942E-05
2.45E+00	2.0829E-05
2.50E+00	2.1754E-05
2.55E+00	2.2726E-05
2.60E+00	2.3756E-05
2.65E+00	2.4853E-05
2.70E+00	2.6025E-05
2.75E+00	2.7278E-05
2.80E+00	2.8616E-05
2.85E+00	3.0040E-05
2.90E+00	3.1550E-05
2.95E+00	3.3147E-05
3.00E+00	3.4829E-05
3.05E+00	3.6593E-05
3.10E+00	3.8437E-05
3.15E+00	4.0359E-05
3.20E+00	4.2356E-05
3.25E+00	4.4427E-05
3.30E+00	4.6573E-05
3.35E+00	4.8793E-05
3.40E+00	5.1091E-05
3.45E+00	5.3469E-05
3.50E+00	5.5933E-05
3.55E+00	5.8493E-05
3.60E+00	6.1157E-05
3.65E+00	6.3940E-05
3.70E+00	6.6857E-05
3.75E+00	6.9930E-05
3.80E+00	7.3183E-05
3.85E+00	7.6644E-05
3.90E+00	8.0349E-05
3.95E+00	8.4339E-05
4.00E+00	8.8660E-05
4.05E+00	9.3369E-05
4.10E+00	9.8532E-05
4.15E+00	1.0422E-04
4.20E+00	1.1052E-04
4.25E+00	1.1754E-04
4.30E+00	1.2538E-04
4.35E+00	1.3417E-04
4.40E+00	1.4407E-04
4.45E+00	1.5525E-04
4.50E+00	1.6791E-04
4.55E+00	1.8229E-04
4.60E+00	1.9867E-04
4.65E+00	2.1738E-04
4.70E+00	2.3885E-04
4.75E+00	2.6354E-04
4.80E+00	2.9206E-04
4.85E+00	3.2511E-04
4.90E+00	3.6352E-04
4.95E+00	4.0827E-04
5.00E+00	4.6047E-04
5.05E+00	5.2136E-04
5.10E+00	5.9224E-04
5.15E+00	6.7441E-04
5.20E+00	7.6905E-04
5.25E+00	8.7706E-04
5.30E+00	9.9893E-04
5.35E+00	1.1345E-03
5.40E+00	1.2830E-03
5.45E+00	1.4428E-03
5.50E+00	1.6119E-03
5.55E+00	1.7878E-03
5.60E+00	1.9678E-03
5.65E+00	2.1496E-03
5.70E+00	2.3310E-03
5.75E+00	2.5104E-03
5.80E+00	2.6863E-03
5.85E+00	2.8579E-03
5.90E+00	3.0247E-03
5.95E+00	3.1863E-03
6.00E+00	3.3428E-03
6.05E+00	3.4945E-03
6.10E+00	3.6418E-03
6.15E+00	3.7853E-03
6.20E+00	3.9257E-03
6.25E+00	4.0635E-03
6.30E+00	4.1993E-03
6.35E+00	4.3337E-03
6.40E+00	4.4670E-03
6.45E+00	4.5995E-03
6.50E+00	4.7313E-03
6.55E+00	4.8624E-03
6.60E+00	4.9924E-03
6.65E+00	5.1205E-03
6.70E+00	5.2456E-03
6.75E+00	5.3665E-03
6.80E+00	5.4829E-03
6.85E+00	5.5944E-03
6.90E+00	5.6997E-03
6.95E+00	5.7965E-03
7.00E+00	5.8839E-03
7.05E+00	5.9621E-03
7.10E+00	6.0286E-03
7.15E+00	6.0797E-03
7.20E+00	6.1137E-03
7.25E+00	6.1298E-03
7.30E+00	6.1268E-03
7.35E+00	6.1038E-03
7.40E+00	6.0602E-03
7.45E+00	5.9962E-03
7.50E+00	5.9135E-03
7.55E+00	5.8144E-03
7.60E+00	5.7017E-03
7.65E+00	5.5780E-03
7.70E+00	5.4453E-03
7.75E+00	5.3056E-03
7.80E+00	5.1616E-03
7.85E+00	5.0159E-03
7.90E+00	4.8707E-03
7.95E+00	4.7267E-03
8.00E+00	4.5847E-03
8.05E+00	4.4466E-03
8.10E+00	4.3142E-03
8.15E+00	4.1879E-03
8.20E+00	4.0681E-03
8.25E+00	3.9555E-03
8.30E+00	3.8509E-03
8.35E+00	3.7540E-03
8.40E+00	3.6644E-03
8.45E+00	3.5824E-03
8.50E+00	3.5081E-03
8.55E+00	3.4413E-03
8.60E+00	3.3810E-03
8.65E+00	3.3268E-03
8.70E+00	3.2788E-03
8.75E+00	3.2365E-03
8.80E+00	3.1994E-03
8.85E+00	3.1665E-03
8.90E+00	3.1378E-03
8.95E+00	3.1135E-03
9.00E+00	3.0935E-03
9.05E+00	3.0769E-03
9.10E+00	3.0632E-03
9.15E+00	3.0528E-03
9.20E+00	3.0463E-03
9.25E+00	3.0440E-03
9.30E+00	3.0459E-03
9.35E+00	3.0521E-03
9.40E+00	3.0629E-03
9.45E+00	3.0789E-03
9.50E+00	3.1005E-03
9.55E+00	3.1279E-03
9.60E+00	3.1609E-03
9.65E+00	3.1988E-03
9.70E+00	3.2411E-03
9.75E+00	3.2870E-03
9.80E+00	3.3356E-03
9.85E+00	3.3864E-03
9.90E+00	3.4390E-03
9.95E+00	3.4932E-03
1.00E+01	3.5489E-03
1.01E+01	3.6062E-03
1.01E+01	3.6650E-03
1.02E+01	3.7253E-03
1.02E+01	3.7870E-03
1.03E+01	3.8500E-03
1.03E+01	3.9137E-03
1.04E+01	3.9777E-03
1.04E+01	4.0419E-03
1.05E+01	4.1060E-03
1.05E+01	4.1691E-03
1.06E+01	4.2303E-03
1.06E+01	4.2893E-03
1.07E+01	4.3457E-03
1.07E+01	4.3982E-03
1.08E+01	4.4467E-03
1.08E+01	4.4912E-03
1.09E+01	4.5309E-03
1.09E+01	4.5650E-03
1.10E+01	4.5937E-03
1.10E+01	4.6166E-03
1.11E+01	4.6324E-03
1.11E+01	4.6413E-03
1.12E+01	4.6434E-03
1.12E+01	4.6382E-03
1.13E+01	4.6250E-03
1.13E+01	4.6040E-03
1.14E+01	4.5752E-03
1.14E+01	4.5391E-03
1.15E+01	4.4960E-03
1.15E+01	4.4464E-03
1.16E+01	4.3910E-03
1.16E+01	4.3306E-03
1.17E+01	4.2662E-03
1.17E+01	4.1985E-03
1.18E+01	4.1285E-03
1.18E+01	4.0572E-03
1.19E+01	3.9852E-03
1.19E+01	3.9129E-03
1.20E+01	3.8416E-03
1.20E+01	3.7721E-03
1.21E+01	3.7050E-03
1.21E+01	3.6404E-03
1.22E+01	3.5788E-03
1.22E+01	3.5210E-03
1.23E+01	3.4680E-03
1.23E+01	3.4199E-03
1.24E+01	3.3764E-03
1.24E+01	3.3382E-03
1.25E+01	3.3060E-03
1.25E+01	3.2797E-03
1.26E+01	3.2589E-03
1.26E+01	3.2440E-03
1.27E+01	3.2355E-03
1.27E+01	3.2333E-03
1.28E+01	3.2366E-03
1.28E+01	3.2450E-03
1.29E+01	3.2594E-03
1.29E+01	3.2802E-03
1.30E+01	3.3064E-03
1.30E+01	3.3368E-03
1.31E+01	3.3714E-03
1.31E+01	3.4104E-03
1.32E+01	3.4532E-03
1.32E+01	3.4986E-03
1.33E+01	3.5457E-03
1.33E+01	3.5937E-03
1.34E+01	3.6418E-03
1.34E+01	3.6896E-03
1.35E+01	3.7366E-03
1.35E+01	3.7825E-03
1.36E+01	3.8268E-03
1.36E+01	3.8694E-03
1.37E+01	3.9099E-03
1.37E+01	3.9482E-03
1.38E+01	3.9840E-03
1.38E+01	4.0172E-03
1.39E+01	4.0471E-03
1.39E+01	4.0727E-03
1.40E+01	4.0934E-03
1.40E+01	4.1095E-03


==> figures/icUniform/1e-5dpsidt.dat <==
t       dPsidt
0.05 -1.2199e-07
0.1 -1.16873e-07
0.15 -1.07336e-07
0.2 -9.30637e-08
0.25 -7.3594e-08
0.3 -4.83174e-08
0.35 -1.64767e-08
0.4 2.28327e-08
0.45 7.06583e-08
0.5 1.28185e-07
0.55 1.96724e-07
0.6 2.77701e-07
0.65 3.72644e-07
0.7 4.83165e-07
0.75 6.1095e-07
0.8 7.57744e-07
0.85 9.25347e-07
0.9 1.11561e-06
0.95 1.33042e-06
1 1.57172e-06
1.05 1.84148e-06
1.1 2.14172e-06
1.15 2.47447e-06
1.2 2.84178e-06
1.25 3.24566e-06
1.3 3.68809e-06
1.35 4.17088e-06
1.4 4.69569e-06
1.45 5.26387e-06
1.5 5.87638e-06
1.55 6.53365e-06
1.6 7.23541e-06
1.65 7.98054e-06
1.675 8.48204e-06
1.7 8.88322e-06
1.725 9.29384e-06
1.75 9.71336e-06
1.775 1.01412e-05
1.8 1.05766e-05
1.825 1.1019e-05
1.85 1.14674e-05
1.875 1.1921e-05
1.9 1.2379e-05
1.925 1.28405e-05
1.95 1.33045e-05
1.975 1.37702e-05
2 1.42367e-05
2.025 1.47033e-05
2.05 1.51692e-05
2.075 1.56339e-05
2.1 1.60969e-05
2.125 1.65578e-05
2.15 1.70166e-05
2.175 1.74733e-05
2.2 1.7928e-05
2.225 1.83812e-05
2.25 1.88335e-05
2.275 1.92855e-05
2.3 1.97384e-05
2.325 2.0193e-05
2.35 2.06508e-05
2.375 2.1113e-05
2.4 2.1581e-05
2.425 2.20563e-05
2.45 2.25405e-05
2.475 2.30352e-05
2.5 2.35418e-05
2.525 2.40618e-05
2.55 2.45967e-05
2.575 2.51479e-05
2.6 2.57165e-05
2.625 2.63038e-05
2.65 2.69107e-05
2.675 2.75382e-05
2.7 2.81871e-05
2.725 2.8858e-05
2.75 2.95514e-05
2.775 3.02677e-05
2.8 3.10071e-05
2.825 3.177e-05
2.85 3.25562e-05
2.875 3.33659e-05
2.9 3.41989e-05
2.925 3.50549e-05
2.95 3.59339e-05
2.975 3.68355e-05
3 3.77593e-05
3.025 3.87051e-05
3.05 3.96726e-05
3.075 4.06613e-05
3.1 4.16709e-05
3.125 4.27012e-05
3.15 4.37518e-05
3.175 4.48225e-05
3.2 4.59131e-05
3.225 4.70235e-05
3.25 4.81536e-05
3.275 4.93034e-05
3.3 5.04731e-05
3.325 5.16627e-05
3.35 5.28725e-05
3.375 5.4103e-05
3.4 5.53547e-05
3.425 5.66282e-05
3.45 5.79243e-05
3.475 5.92438e-05
3.5 6.05879e-05
3.525 6.19577e-05
3.55 6.33547e-05
3.575 6.47805e-05
3.6 6.62368e-05
3.625 6.77256e-05
3.65 6.92492e-05
3.675 7.081e-05
3.7 7.24106e-05
3.725 7.40541e-05
3.75 7.57437e-05
3.775 7.7483e-05
3.8 7.92758e-05
3.825 8.11263e-05
3.85 8.30392e-05
3.875 8.50195e-05
3.9 8.70724e-05
3.925 8.92039e-05
3.95 9.14203e-05
3.975 9.37283e-05
4     9.64586e-05
4.0125     9.77088e-05
4.025     9.8987e-05
4.0375     0.000100294
4.05     0.000101632
4.0625     0.000103002
4.075     0.000104404
4.0875     0.00010584
4.1     0.000107311
4.1125     0.000108819
4.125     0.000110365
4.1375     0.00011195
4.15     0.000113577
4.1625     0.000115246
4.175     0.000116959
4.1875     0.000118718
4.2     0.000120525
4.2125     0.000122381
4.225     0.000124288
4.2375     0.000126248
4.25     0.000128264
4.2625     0.000130336
4.275     0.000132468
4.2875     0.000134661
4.3     0.000136918
4.3125     0.000139242
4.325     0.000141633
4.3375     0.000144096
4.35     0.000146632
4.3625     0.000149245
4.375     0.000151936
4.3875     0.00015471
4.4     0.000157569
4.4125     0.000160517
4.425     0.000163555
4.4375     0.000166689
4.45     0.000169922
4.4625     0.000173256
4.475     0.000176697
4.4875     0.000180247
4.5     0.000183913
4.5125     0.000187696
4.525     0.000191603
4.5375     0.000195638
4.55     0.000199806
4.5625     0.000204113
4.575     0.000208563
4.5875     0.000213162
4.6     0.000217917
4.6125     0.000222834
4.625     0.000227919
4.6375     0.000233179
4.65     0.000238622
4.6625     0.000244254
4.675     0.000250085
4.6875     0.000256121
4.7     0.000262373
4.7125     0.000268848
4.725     0.000275557
4.7375     0.000282509
4.75     0.000289716
4.7625     0.000297187
4.775     0.000304934
4.7875     0.00031297
4.8     0.000321306
4.8125     0.000329956
4.825     0.000338932
4.8375     0.000348251
4.85     0.000357925
4.8625     0.00036797
4.875     0.000378402
4.8875     0.000389238
4.9     0.000400494
4.9125     0.000412187
4.925     0.000424337
4.9375     0.000436961
4.95     0.000450079
4.9625     0.000463711
4.975     0.000477876
4.9875     0.000492594
5     0.000507887
5.0125     0.000523776
5.025     0.000540283
5.0375     0.000557428
5.05     0.000575233
5.0625     0.00059372
5.075     0.00061291
5.0875     0.000632824
5.1     0.000653483
5.1125     0.000674907
5.125     0.000697116
5.1375     0.000720128
5.15     0.000743961
5.1625     0.000768632
5.175     0.000794156
5.1875     0.000820546
5.2     0.000847814
5.2125     0.000875971
5.225     0.000905024
5.2375     0.00093498
5.25     0.000965841
5.2625     0.000997609
5.275     0.00103028
5.2875     0.00106386
5.3     0.00109832
5.3125     0.00113367
5.325     0.00116989
5.3375     0.00120696
5.35     0.00124486
5.3625     0.00128358
5.375     0.00132308
5.3875     0.00136334
5.4     0.00140433
5.4125     0.00144601
5.425     0.00148835
5.4375     0.00153132
5.45     0.00157487
5.4625     0.00161896
5.475     0.00166356
5.4875     0.00170861
5.5     0.00175409
5.5125     0.00179993
5.525     0.00184611
5.5375     0.00189257
5.55     0.00193928
5.5625     0.00198619
5.575     0.00203326
5.5875     0.00208044
5.6     0.00212771
5.6125     0.00217502
5.625     0.00222233
5.6375     0.00226962
5.65     0.00231683
5.6625     0.00236396
5.675     0.00241096
5.6875     0.0024578
5.7     0.00250446
5.7125     0.00255091
5.725     0.00259713
5.7375     0.00264309
5.75     0.00268879
5.7625     0.00273419
5.775     0.00277927
5.7875     0.00282402
5.8     0.00286842
5.8125     0.00291248
5.825     0.00295616
5.8375     0.00299947
5.85     0.00304239
5.8625     0.0030849
5.875     0.00312699
5.8875     0.00316867
5.9     0.00320994
5.9125     0.00325079
5.925     0.00329123
5.9375     0.00333123
5.95     0.00337079
5.9625     0.00340991
5.975     0.0034486
5.9875     0.00348687
6     0.00352474
6.0125     0.00356219
6.025     0.00359921
6.0375     0.0036358
6.05     0.00367196
6.0625     0.00370771
6.075     0.00374308
6.0875     0.00377807
6.1     0.00381268
6.1125     0.00384689
6.125     0.00388067
6.1375     0.00391407
6.15     0.0039471
6.1625     0.00397979
6.175     0.00401215
6.1875     0.00404417
6.2     0.0040758
6.2125     0.00410706
6.225     0.00413795
6.2375     0.00416851
6.25     0.00419878
6.2625     0.00422873
6.275     0.00425839
6.2875     0.0042877
6.3     0.00431665
6.3125     0.00434527
6.325     0.00437358
6.3375     0.00440163
6.35     0.00442941
6.3625     0.0044569
6.375     0.00448408
6.3875     0.00451091
6.4     0.00453741
6.4125     0.00456361
6.425     0.00458954
6.4375     0.00461522
6.45     0.00464063
6.4625     0.00466573
6.475     0.0046905
6.4875     0.00471491
6.5     0.00473897
6.5125     0.00476271
6.525     0.00478614
6.5375     0.00480926
6.55     0.00483207
6.5625     0.00485452
6.575     0.00487659
6.5875     0.00489823
6.6     0.00491943
6.6125     0.00494019
6.625     0.00496052
6.6375     0.00498042
6.65     0.0049999
6.6625     0.00501895
6.675     0.00503755
6.6875     0.00505567
6.7     0.00507327
6.7125     0.00509035
6.725     0.00510687
6.7375     0.00512285
6.75     0.0051383
6.7625     0.00515322
6.775     0.00516762
6.7875     0.00518152
6.8     0.00519492
6.8125     0.0052078
6.825     0.00522016
6.8375     0.00523198
6.85     0.00524325
6.8625     0.00525394
6.875     0.00526407
6.8875     0.00527362
6.9     0.0052826
6.9125     0.005291
6.925     0.00529882
6.9375     0.00530609
6.95     0.00531279
6.9625     0.00531894
6.975     0.00532453
6.9875     0.00532957
7     0.00533405
7.0125     0.00533798
7.025     0.00534135
7.0375     0.00534417
7.05     0.00534644
7.0625     0.00534814
7.075     0.00534928
7.0875     0.00534986
7.1     0.00534988
7.1125     0.00534932
7.125     0.00534819
7.1375     0.00534648
7.15     0.0053442
7.1625     0.00534132
7.175     0.00533786
7.1875     0.00533381
7.2     0.00532916
7.2125     0.0053239
7.225     0.00531806
7.2375     0.00531162
7.25     0.00530458
7.2625     0.00529695
7.275     0.00528872
7.2875     0.00527992
7.3     0.00527053
7.3125     0.00526057
7.325     0.00525004
7.3375     0.00523895
7.35     0.00522731
7.3625     0.00521513
7.375     0.00520242
7.3875     0.00518918
7.4     0.00517544
7.4125     0.00516121
7.425     0.00514649
7.4375     0.00513131
7.45     0.00511568
7.4625     0.00509961
7.475     0.00508312
7.4875     0.00506624
7.5     0.00504896
7.5125     0.00503133
7.525     0.00501335
7.5375     0.00499505
7.55     0.00497644
7.5625     0.00495755
7.575     0.00493839
7.5875     0.00491899
7.6     0.00489935
7.6125     0.00487951
7.625     0.00485947
7.6375     0.00483925
7.65     0.00481887
7.6625     0.00479834
7.675     0.00477766
7.6875     0.00475685
7.7     0.00473592
7.7125     0.00471485
7.725     0.00469366
7.7375     0.00467236
7.75     0.00465094
7.7625     0.0046294
7.775     0.00460776
7.7875     0.004586
7.8     0.00456414
7.8125     0.00454218
7.825     0.00452013
7.8375     0.00449799
7.85     0.00447579
7.8625     0.00445353
7.875     0.00443125
7.8875     0.00440896
7.9     0.00438669
7.9125     0.00436445
7.925     0.00434225
7.9375     0.0043201
7.95     0.004298
7.9625     0.00427593
7.975     0.00425391
7.9875     0.00423191
8     0.00420996
8.0125     0.00418806
8.025     0.00416622
8.0375     0.00414447
8.05     0.00412282
8.0625     0.00410129
8.075     0.00407992
8.0875     0.0040587
8.1     0.00403766
8.1125     0.0040168
8.125     0.00399613
8.1375     0.00397564
8.15     0.00395533
8.1625     0.00393521
8.175     0.00391527
8.1875     0.00389552
8.2     0.00387597
8.2125     0.0038566
8.225     0.00383744
8.2375     0.00381849
8.25     0.00379975
8.2625     0.00378122
8.275     0.00376293
8.2875     0.00374486
8.3     0.00372704
8.3125     0.00370945
8.325     0.00369211
8.3375     0.00367501
8.35     0.00365815
8.3625     0.00364154
8.375     0.00362516
8.3875     0.00360904
8.4     0.00359316
8.4125     0.00357753
8.425     0.00356216
8.4375     0.00354705
8.45     0.00353219
8.4625     0.00351758
8.475     0.00350322
8.4875     0.0034891
8.5     0.00347523
8.5125     0.0034616
8.525     0.00344823
8.5375     0.00343513
8.55     0.00342229
8.5625     0.00340972
8.575     0.00339741
8.5875     0.00338537
8.6     0.00337358
8.6125     0.00336203
8.625     0.00335072
8.6375     0.00333966
8.65     0.00332883
8.6625     0.00331824
8.675     0.0033079
8.6875     0.0032978
8.7     0.00328795
8.7125     0.00327833
8.725     0.00326894
8.7375     0.00325975
8.75     0.00325077
8.7625     0.00324198
8.775     0.00323339
8.7875     0.003225
8.8     0.00321681
8.8125     0.00320885
8.825     0.0032011
8.8375     0.00319356
8.85     0.00318624
8.8625     0.00317911
8.875     0.00317217
8.8875     0.00316539
8.9     0.00315878
8.9125     0.00315232
8.925     0.00314601
8.9375     0.00313986
8.95     0.00313388
8.9625     0.00312808
8.975     0.00312245
8.9875     0.00311702
9     0.00311177
9.0125     0.00310671
9.025     0.00310183
9.0375     0.00309712
9.05     0.00309258
9.0625     0.0030882
9.075     0.00308397
9.0875     0.00307991
9.1     0.00307599
9.1125     0.00307225
9.125     0.00306867
9.1375     0.00306528
9.15     0.00306207
9.1625     0.00305907
9.175     0.00305627
9.1875     0.00305369
9.2     0.00305133
9.2125     0.0030492
9.225     0.0030473
9.2375     0.00304564
9.25     0.00304421
9.2625     0.00304302
9.275     0.00304207
9.2875     0.00304136
9.3     0.00304091
9.3125     0.0030407
9.325     0.00304075
9.3375     0.00304107
9.35     0.00304166
9.3625     0.00304254
9.375     0.0030437
9.3875     0.00304517
9.4     0.00304695
9.4125     0.00304906
9.425     0.0030515
9.4375     0.00305428
9.45     0.00305742
9.4625     0.00306092
9.475     0.00306478
9.4875     0.00306902
9.5     0.00307363
9.5125     0.00307862
9.525     0.00308399
9.5375     0.00308975
9.55     0.00309588
9.5625     0.00310239
9.575     0.00310928
9.5875     0.00311654
9.6     0.00312416
9.6125     0.00313214
9.625     0.00314046
9.6375     0.00314912
9.65     0.00315812
9.6625     0.00316742
9.675     0.00317703
9.6875     0.00318693
9.7     0.00319711
9.7125     0.00320755
9.725     0.00321823
9.7375     0.00322914
9.75     0.00324026
9.7625     0.00325159
9.775     0.00326309
9.7875     0.00327477
9.8     0.0032866
9.8125     0.00329856
9.825     0.00331065
9.8375     0.00332286
9.85     0.00333517
9.8625     0.00334756
9.875     0.00336005
9.8875     0.0033726
9.9     0.00338522
9.9125     0.00339791
9.925     0.00341065
9.9375     0.00342346
9.95     0.00343632
9.9625     0.00344924
9.975     0.00346221
9.9875     0.00347525
10     0.00348834
10.0125     0.00350149
10.025     0.00351471
10.0375     0.00352799
10.05     0.00354134
10.0625     0.00355476
10.075     0.00356823
10.0875     0.00358177
10.1     0.00359536
10.1125     0.00360901
10.125     0.00362269
10.1375     0.00363642
10.15     0.00365017
10.1625     0.00366396
10.175     0.00367777
10.1875     0.0036916
10.2     0.00370547
10.2125     0.00371937
10.225     0.00373332
10.2375     0.00374732
10.25     0.00376139
10.2625     0.00377553
10.275     0.00378975
10.2875     0.00380405
10.3     0.00381844
10.3125     0.0038329
10.325     0.00384743
10.3375     0.003862
10.35     0.0038766
10.3625     0.00389121
10.375     0.00390582
10.3875     0.00392042
10.4     0.00393499
10.4125     0.00394956
10.425     0.00396411
10.4375     0.00397867
10.45     0.00399324
10.4625     0.00400782
10.475     0.00402242
10.4875     0.00403702
10.5     0.00405161
10.5125     0.00406615
10.525     0.00408063
10.5375     0.00409501
10.55     0.00410926
10.5625     0.00412336
10.575     0.00413732
10.5875     0.00415113
10.6     0.0041648
10.6125     0.00417836
10.625     0.0041918
10.6375     0.00420514
10.65     0.00421837
10.6625     0.00423147
10.675     0.00424442
10.6875     0.00425718
10.7     0.00426973
10.7125     0.00428204
10.725     0.0042941
10.7375     0.00430589
10.75     0.00431746
10.7625     0.0043288
10.775     0.00433994
10.7875     0.00435089
10.8     0.00436165
10.8125     0.00437222
10.825     0.00438257
10.8375     0.00439269
10.85     0.00440253
10.8625     0.00441207
10.875     0.00442129
10.8875     0.00443019
10.9     0.00443877
10.9125     0.00444703
10.925     0.004455
10.9375     0.00446268
10.95     0.0044701
10.9625     0.00447726
10.975     0.00448414
10.9875     0.00449075
11     0.00449705
11.0125     0.00450301
11.025     0.00450862
11.0375     0.00451386
11.05     0.00451871
11.0625     0.00452319
11.075     0.00452729
11.0875     0.00453102
11.1     0.00453441
11.1125     0.00453745
11.125     0.00454018
11.1375     0.00454258
11.15     0.00454467
11.1625     0.00454645
11.175     0.00454789
11.1875     0.004549
11.2     0.00454977
11.2125     0.00455018
11.225     0.00455022
11.2375     0.0045499
11.25     0.0045492
11.2625     0.00454812
11.275     0.00454667
11.2875     0.00454485
11.3     0.00454266
11.3125     0.00454011
11.325     0.00453721
11.3375     0.00453395
11.35     0.00453035
11.3625     0.00452641
11.375     0.00452213
11.3875     0.00451753
11.4     0.0045126
11.4125     0.00450734
11.425     0.00450178
11.4375     0.0044959
11.45     0.00448971
11.4625     0.00448321
11.475     0.00447642
11.4875     0.00446933
11.5     0.00446195
11.5125     0.00445427
11.525     0.00444632
11.5375     0.00443808
11.55     0.00442958
11.5625     0.00442081
11.575     0.00441178
11.5875     0.0044025
11.6     0.00439297
11.6125     0.0043832
11.625     0.00437321
11.6375     0.00436298
11.65     0.00435254
11.6625     0.00434188
11.675     0.00433102
11.6875     0.00431996
11.7     0.0043087
11.7125     0.00429726
11.725     0.00428562
11.7375     0.00427381
11.75     0.00426183
11.7625     0.00424968
11.775     0.00423737
11.7875     0.00422491
11.8     0.0042123
11.8125     0.00419955
11.825     0.00418666
11.8375     0.00417365
11.85     0.00416052
11.8625     0.00414728
11.875     0.00413393
11.8875     0.00412049
11.9     0.00410696
11.9125     0.00409335
11.925     0.00407966
11.9375     0.0040659
11.95     0.00405207
11.9625     0.00403819
11.975     0.00402426
11.9875     0.00401029
12     0.00399629
12.0125     0.00398226
12.025     0.00396821
12.0375     0.00395415
12.05     0.00394007
12.0625     0.00392599
12.075     0.00391191
12.0875     0.00389784
12.1     0.00388377
12.1125     0.00386973
12.125     0.00385572
12.1375     0.00384174
12.15     0.00382783
12.1625     0.00381398
12.175     0.00380021
12.1875     0.00378654
12.2     0.00377298
12.2125     0.00375953
12.225     0.00374621
12.2375     0.00373301
12.25     0.00371994
12.2625     0.003707
12.275     0.0036942
12.2875     0.00368154
12.3     0.00366903
12.3125     0.00365668
12.325     0.00364449
12.3375     0.00363248
12.35     0.00362067
12.3625     0.00360906
12.375     0.00359767
12.3875     0.00358651
12.4     0.00357558
12.4125     0.0035649
12.425     0.00355447
12.4375     0.00354429
12.45     0.00353436
12.4625     0.00352469
12.475     0.00351528
12.4875     0.00350612
12.5     0.00349721
12.5125     0.00348856
12.525     0.00348018
12.5375     0.00347207
12.55     0.00346424
12.5625     0.00345671
12.575     0.00344949
12.5875     0.00344258
12.6     0.003436
12.6125     0.00342973
12.625     0.00342379
12.6375     0.00341815
12.65     0.00341281
12.6625     0.00340776
12.675     0.00340299
12.6875     0.00339852
12.7     0.00339434
12.7125     0.00339047
12.725     0.00338691
12.7375     0.00338367
12.75     0.00338075
12.7625     0.00337817
12.775     0.0033759
12.7875     0.00337396
12.8     0.00337232
12.8125     0.00337099
12.825     0.00336997
12.8375     0.00336925
12.85     0.00336886
12.8625     0.00336879
12.875     0.00336905
12.8875     0.00336965
12.9     0.00337058
12.9125     0.00337185
12.925     0.00337346
12.9375     0.00337538
12.95     0.00337762
12.9625     0.00338016
12.975     0.003383
12.9875     0.00338615
13     0.00338961
13.0125     0.00339338
13.025     0.00339748
13.0375     0.00340191
13.05     0.00340668
13.0625     0.00341179
13.075     0.00341725
13.0875     0.00342305
13.1     0.00342919
13.1125     0.00343566
13.125     0.00344245
13.1375     0.00344955
13.15     0.00345694
13.1625     0.00346463
13.175     0.00347259
13.1875     0.00348081
13.2     0.00348929
13.2125     0.00349802
13.225     0.003507
13.2375     0.0035162
13.25     0.00352564
13.2625     0.0035353
13.275     0.00354518
13.2875     0.00355526
13.3     0.00356554
13.3125     0.00357602
13.325     0.00358668
13.3375     0.00359752
13.35     0.00360851
13.3625     0.00361966
13.375     0.00363094
13.3875     0.00364236
13.4     0.00365388
13.4125     0.00366551
13.425     0.00367722
13.4375     0.003689
13.45     0.00370085
13.4625     0.00371275
13.475     0.00372469
13.4875     0.00373665
13.5     0.00374863
13.5125     0.00376061
13.525     0.00377259
13.5375     0.00378455
13.55     0.00379649
13.5625     0.00380841
13.575     0.00382028
13.5875     0.0038321
13.6     0.00384387
13.6125     0.00385557
13.625     0.00386719
13.6375     0.00387874
13.65     0.00389019
13.6625     0.00390155
13.675     0.0039128
13.6875     0.00392393
13.7     0.00393494
13.7125     0.00394582
13.725     0.00395657
13.7375     0.00396718
13.75     0.00397764
13.7625     0.00398796
13.775     0.00399813
13.7875     0.00400815
13.8     0.00401802
13.8125     0.00402774
13.825     0.00403731
13.8375     0.00404672
13.85     0.00405598
13.8625     0.00406507
13.875     0.00407398
13.8875     0.00408271
13.9     0.00409124
13.9125     0.00409955
13.925     0.00410763
13.9375     0.00411546
13.95     0.00412302
13.9625     0.00413031
13.975     0.00413732
13.9875     0.00414405
14     0.0041505


==> figures/icUniform/backup.dat <==
t       dPsidt
0.05 -1.2199e-07
0.1 -1.16873e-07
0.15 -1.07336e-07
0.2 -9.30637e-08
0.25 -7.3594e-08
0.3 -4.83174e-08
0.35 -1.64767e-08
0.4 2.28327e-08
0.45 7.06583e-08
0.5 1.28185e-07
0.55 1.96724e-07
0.6 2.77701e-07
0.65 3.72644e-07
0.7 4.83165e-07
0.75 6.1095e-07
0.8 7.57744e-07
0.85 9.25347e-07
0.9 1.11561e-06
0.95 1.33042e-06
1 1.57172e-06
1.05 1.84148e-06
1.1 2.14172e-06
1.15 2.47447e-06
1.2 2.84178e-06
1.25 3.24566e-06
1.3 3.68809e-06
1.35 4.17088e-06
1.4 4.69569e-06
1.45 5.26387e-06
1.5 5.87638e-06
1.55 6.53365e-06
1.6 7.23541e-06
1.65 7.98054e-06
1.675 8.48204e-06
1.7 8.88322e-06
1.725 9.29384e-06
1.75 9.71336e-06
1.775 1.01412e-05
1.8 1.05766e-05
1.825 1.1019e-05
1.85 1.14674e-05
1.875 1.1921e-05
1.9 1.2379e-05
1.925 1.28405e-05
1.95 1.33045e-05
1.975 1.37702e-05
2 1.42367e-05
2.025 1.47033e-05
2.05 1.51692e-05
2.075 1.56339e-05
2.1 1.60969e-05
2.125 1.65578e-05
2.15 1.70166e-05
2.175 1.74733e-05
2.2 1.7928e-05
2.225 1.83812e-05
2.25 1.88335e-05
2.275 1.92855e-05
2.3 1.97384e-05
2.325 2.0193e-05
2.35 2.06508e-05
2.375 2.1113e-05
2.4 2.1581e-05
2.425 2.20563e-05
2.45 2.25405e-05
2.475 2.30352e-05
2.5 2.35418e-05
2.525 2.40618e-05
2.55 2.45967e-05
2.575 2.51479e-05
2.6 2.57165e-05
2.625 2.63038e-05
2.65 2.69107e-05
2.675 2.75382e-05
2.7 2.81871e-05
2.725 2.8858e-05
2.75 2.95514e-05
2.775 3.02677e-05
2.8 3.10071e-05
2.825 3.177e-05
2.85 3.25562e-05
2.875 3.33659e-05
2.9 3.41989e-05
2.925 3.50549e-05
2.95 3.59339e-05
2.975 3.68355e-05
3 3.77593e-05
3.025 3.87051e-05
3.05 3.96726e-05
3.075 4.06613e-05
3.1 4.16709e-05
3.125 4.27012e-05
3.15 4.37518e-05
3.175 4.48225e-05
3.2 4.59131e-05
3.225 4.70235e-05
3.25 4.81536e-05
3.275 4.93034e-05
3.3 5.04731e-05
3.325 5.16627e-05
3.35 5.28725e-05
3.375 5.4103e-05
3.4 5.53547e-05
3.425 5.66282e-05
3.45 5.79243e-05
3.475 5.92438e-05
3.5 6.05879e-05
3.525 6.19577e-05
3.55 6.33547e-05
3.575 6.47805e-05
3.6 6.62368e-05
3.625 6.77256e-05
3.65 6.92492e-05
3.675 7.081e-05
3.7 7.24106e-05
3.725 7.40541e-05
3.75 7.57437e-05
3.775 7.7483e-05
3.8 7.92758e-05
3.825 8.11263e-05
3.85 8.30392e-05
3.875 8.50195e-05
3.9 8.70724e-05
3.925 8.92039e-05
3.95 9.14203e-05
3.975 9.37283e-05
4 9.61355e-05
4.025 9.86496e-05
4.05 0.000101279
4.075 0.000104034
4.1 0.000106923
4.125 0.000109957
4.15 0.000113147
4.175 0.000116507
4.2 0.000120048
4.225 0.000123784
4.25 0.000127731
4.275 0.000131905
4.3 0.000136323
4.325 0.000141003
4.35 0.000145965
4.375 0.00015123
4.4 0.000156821
4.425 0.000162763
4.45 0.000169082
4.475 0.000175807
4.5 0.000182969
4.525 0.000190603
4.55 0.000198745
4.575 0.000207437
4.6 0.000216722
4.625 0.000226649
4.65 0.000237272
4.675 0.000248649
4.7 0.000260844
4.725 0.000273929
4.75 0.00028798
4.775 0.000303082
4.8 0.000319329
4.825 0.00033682
4.85 0.000355667
4.875 0.000375988
4.9 0.000397911
4.925 0.000421575
4.95 0.000447126
4.975 0.000474719
5 0.000504516
5.025 0.000536687
5.05 0.000571405
5.075 0.000608842
5.1 0.000649173
5.125 0.000692564
5.15 0.000739172
5.175 0.00078914
5.2 0.000842588
5.225 0.000899612
5.25 0.000960274
5.275 0.0010246
5.3 0.00109257
5.325 0.00116413
5.35 0.00123916
5.375 0.00131751
5.4 0.00139896
5.425 0.00148327
5.45 0.00157016
5.475 0.00165931
5.5 0.00175039
5.525 0.00184304
5.55 0.00193692
5.575 0.00203167
5.6 0.00212698
5.625 0.00222251
5.65 0.00231798
5.675 0.00241312
5.7 0.00250769
5.725 0.00260147
5.75 0.00269427
5.775 0.00278594
5.8 0.00287632
5.825 0.0029653
5.85 0.00305279
5.875 0.00313871
5.9 0.003223
5.925 0.00330563
5.95 0.00338656
5.975 0.00346581
6 0.00354336
6.025 0.00361924
6.05 0.00369349
6.075 0.00376612
6.1 0.00383718
6.125 0.00390672
6.15 0.00397479
6.175 0.00404139
6.2 0.00410661
6.225 0.0041705
6.25 0.00423304
6.275 0.0042943
6.3 0.00435435
6.325 0.00441317
6.35 0.00447078
6.375 0.00452723
6.4 0.00458256
6.425 0.00463668
6.45 0.00468964
6.475 0.00474145
6.5 0.00479205
6.525 0.00484132
6.55 0.00488926
6.575 0.00493582
6.6 0.00498083
6.625 0.00502416
6.65 0.00506572
6.675 0.00510548
6.7 0.00514333
6.725 0.00517915
6.75 0.00521284
6.775 0.00524438
6.8 0.00527376
6.825 0.00530098
6.85 0.005326
6.875 0.00534875
6.9 0.00536921
6.925 0.00538735
6.95 0.00540317
6.975 0.00541664
7 0.00542777
7.025 0.00543653
7.05 0.00544292
7.075 0.00544693
7.1 0.00544854
7.125 0.00544773
7.15 0.00544446
7.175 0.00543872
7.2 0.00543047
7.225 0.00541968
7.25 0.00540634
7.275 0.00539047
7.3 0.00537208
7.325 0.00535122
7.35 0.00532795
7.375 0.00530235
7.4 0.00527451
7.425 0.00524454
7.45 0.00521256
7.475 0.0051787
7.5 0.00514312
7.525 0.00510597
7.55 0.00506744
7.575 0.00502769
7.6 0.0049869
7.625 0.00494521
7.65 0.00490275
7.675 0.00485962
7.7 0.00481591
7.725 0.00477168
7.75 0.00472699
7.775 0.00468188
7.8 0.00463638
7.825 0.00459053
7.85 0.00454438
7.875 0.00449804
7.9 0.00445166
7.925 0.0044054
7.95 0.00435937
7.975 0.00431361
8 0.00426813


==> figures/rayleigh/error.txt <==
xColumn     psi         phi         omega
0.078125    1.6446E-05  1.56625e-05 0.0065458
0.03968254  1.1602E-06  1.10497e-06 0.0008735
0.01953125  7.4939E-08  7.13705e-08 1.16725e-04
0.009765625 4.7232E-09  4.49834e-09 1.47999e-05






















==> figures/rayleigh/omega.txt <==
     y           t1           t2           t3           t4
  0.00  10.22565792  10.22199582  10.22173312  10.22171128
  0.05   3.64551408   3.64052037   3.64015803   3.64012772
  0.10   1.30630950   1.29706341   1.29637470   1.29631630
  0.15   0.48025858   0.46309112   0.46176460   0.46164997
  0.20   0.19697601   0.16705862   0.16463430   0.16441961
  0.25   0.11209007   0.06317291   0.05896907   0.05858544
  0.30   0.10416363   0.02854893   0.02157955   0.02092047
  0.35   0.13091710   0.01975612   0.00864218   0.00754701
  0.40   0.17775174   0.02173203   0.00461499   0.00284766
  0.45   0.23914325   0.02957973   0.00405000   0.00127264
  0.51   0.31180218   0.04206246   0.00512074   0.00086231
  0.56   0.39215254   0.05924842   0.00732127   0.00094203
  0.61   0.47553026   0.08161778   0.01064919   0.00130302
  0.66   0.55619806   0.10967700   0.01531507   0.00191274
  0.71   0.62783064   0.14374651   0.02163598   0.00281393
  0.76   0.68427349   0.18381152   0.02999022   0.00409083
  0.81   0.72039600   0.22940877   0.04078891   0.00585911
  0.86   0.73285487   0.27955161   0.05444790   0.00826377
  0.91   0.72060304   0.33270577   0.07135456   0.01147891
  0.96   0.68503401   0.38682753   0.09182831   0.01570708
  1.01   0.62973309   0.43947002   0.11607636   0.02117665
  1.06   0.55989491   0.48795370   0.14414790   0.02813657
  1.11   0.48153587   0.52958652   0.17589114   0.03684782
  1.16   0.40066410   0.56190950   0.21091871   0.04757130
  1.21   0.32256108   0.58293664   0.24858690   0.06055195
  1.26   0.25128527   0.59135690   0.28799381   0.07599975
  1.31   0.18944543   0.58666952   0.32800004   0.09406805
  1.36   0.13822839   0.56923337   0.36727355   0.11483078
  1.41   0.09761947   0.54022349   0.40435743   0.13826000
  1.46   0.06673114   0.50150197   0.43775642   0.16420604
  1.52   0.04415678   0.45542260   0.46603563   0.19238226
  1.57   0.02828553   0.40459758   0.48792226   0.22235683
  1.62   0.01754078   0.35165794   0.50240045   0.25355329
  1.67   0.01053096   0.29903746   0.50878949   0.28526133
  1.72   0.00612121   0.24880356   0.50679686   0.31665848
  1.77   0.00344486   0.20254875   0.49654048   0.34684211
  1.82   0.00187708   0.16134640   0.47853770   0.37487066
  1.87   0.00099034   0.12576483   0.45366249   0.39981132
  1.92   0.00050592   0.09592718   0.42307570   0.42079114
  1.97   0.00025026   0.07160082   0.38813606   0.43704757
  2.02   0.00011987   0.05229963   0.35030139   0.44797445
  2.07   0.00005560   0.03738463   0.31102986   0.45315948
  2.12   0.00002497   0.02615232   0.27169038   0.45241009
  2.17   0.00001086   0.01790434   0.23348946   0.44576529
  2.22   0.00000457   0.01199623   0.19741921   0.43349256
  2.27   0.00000187   0.00786642   0.16422842   0.41607016
  2.32   0.00000074   0.00504848   0.13441606   0.39415639
  2.37   0.00000028   0.00317105   0.10824418   0.36854852
  2.42   0.00000010   0.00194943   0.08576591   0.34013511
  2.47   0.00000004   0.00117296   0.06686324   0.30984541
  2.53   0.00000001   0.00069077   0.05128946   0.27860011
  2.58   0.00000000   0.00039816   0.03871167   0.24726661
  2.63   0.00000000   0.00022463   0.02874972   0.21662209
  2.68   0.00000000   0.00012404   0.02100910   0.18732590
  2.73   0.00000000   0.00006704   0.01510664   0.15990249
  2.78   0.00000000   0.00003547   0.01068855   0.13473461
  2.83   0.00000000   0.00001837   0.00744156   0.11206594
  2.88   0.00000000   0.00000931   0.00509808   0.09201156
  2.93   0.00000000   0.00000462   0.00343677   0.07457426
  2.98   0.00000000   0.00000224   0.00227981   0.05966460
  3.03   0.00000000   0.00000107   0.00148817   0.04712256
  3.08   0.00000000   0.00000050   0.00095591   0.03673908
  3.13   0.00000000   0.00000023   0.00060422   0.02827600
  3.18   0.00000000   0.00000010   0.00037583   0.02148328
  3.23   0.00000000   0.00000004   0.00023004   0.01611308
  3.28   0.00000000   0.00000002   0.00013856   0.01193039
  3.33   0.00000000   0.00000001   0.00008213   0.00872029
  3.38   0.00000000   0.00000000   0.00004790   0.00629230
  3.43   0.00000000   0.00000000   0.00002749   0.00448221
  3.48   0.00000000   0.00000000   0.00001553   0.00315197
  3.54   0.00000000   0.00000000   0.00000863   0.00218817
  3.59   0.00000000   0.00000000   0.00000472   0.00149965
  3.64   0.00000000   0.00000000   0.00000254   0.00101463
  3.69   0.00000000   0.00000000   0.00000135   0.00067771
  3.74   0.00000000   0.00000000   0.00000070   0.00044688
  3.79   0.00000000   0.00000000   0.00000036   0.00029091
  3.84   0.00000000   0.00000000   0.00000018   0.00018696
  3.89   0.00000000   0.00000000   0.00000009   0.00011862
  3.94   0.00000000   0.00000000   0.00000004   0.00007430
  3.99   0.00000000   0.00000000   0.00000002   0.00004594
  4.04   0.00000000   0.00000000   0.00000001   0.00002805
  4.09   0.00000000   0.00000000   0.00000000   0.00001690
  4.14   0.00000000   0.00000000   0.00000000   0.00001006
  4.19   0.00000000   0.00000000   0.00000000   0.00000591
  4.24   0.00000000   0.00000000   0.00000000   0.00000343
  4.29   0.00000000   0.00000000   0.00000000   0.00000196
  4.34   0.00000000   0.00000000   0.00000000   0.00000111
  4.39   0.00000000   0.00000000   0.00000000   0.00000062
  4.44   0.00000000   0.00000000   0.00000000   0.00000034
  4.49   0.00000000   0.00000000   0.00000000   0.00000019
  4.55   0.00000000   0.00000000   0.00000000   0.00000010
  4.60   0.00000000   0.00000000   0.00000000   0.00000005
  4.65   0.00000000   0.00000000   0.00000000   0.00000003
  4.70   0.00000000   0.00000000   0.00000000   0.00000001
  4.75   0.00000000   0.00000000   0.00000000   0.00000001
  4.80   0.00000000   0.00000000   0.00000000   0.00000000
  4.85   0.00000000   0.00000000   0.00000000   0.00000000
  4.90   0.00000000   0.00000000   0.00000000   0.00000000
  4.95   0.00000000   0.00000000   0.00000000   0.00000000
  5.00   0.00000000   0.00000000   0.00000000   0.00000000


==> figures/rayleigh/phi.txt <==
     y           t1           t2           t3           t4
  0.00   0.45775405   0.66221574   0.86665203   1.07108639
  0.05   0.41675894   0.62121568   0.82565161   1.03008594
  0.10   0.38591806   0.59035650   0.79479110   0.99922532
  0.15   0.35871450   0.56311027   0.76754172   0.97197568
  0.20   0.33284549   0.53715379   0.74157861   0.94601200
  0.25   0.30751902   0.51166219   0.71607405   0.92050631
  0.30   0.28249407   0.48634571   0.69073368   0.89516381
  0.35   0.25774194   0.46110728   0.66545329   0.86987958
  0.40   0.23332793   0.43592144   0.64019675   0.84461634
  0.45   0.20937039   0.41079224   0.61495268   0.81936100
  0.51   0.18602526   0.38573947   0.58971927   0.79410914
  0.56   0.16347710   0.36079499   0.56449916   0.76885958
  0.61   0.14192989   0.33600273   0.53929797   0.74361249
  0.66   0.12159507   0.31141988   0.51412422   0.71836876
  0.71   0.10267706   0.28711806   0.48898988   0.69312998
  0.76   0.08535725   0.26318419   0.46391117   0.66789846
  0.81   0.06977852   0.23972036   0.43890947   0.64267747
  0.86   0.05603229   0.21684267   0.41401243   0.61747157
  0.91   0.04415013   0.19467869   0.38925496   0.59228691
  0.96   0.03410106   0.17336357   0.36468026   0.56713175
  1.01   0.02579515   0.15303485   0.34034059   0.54201692
  1.06   0.01909243   0.13382622   0.31629782   0.51695642
  1.11   0.01381606   0.11586079   0.29262352   0.49196806
  1.16   0.00976744   0.09924423   0.26939858   0.46707413
  1.21   0.00674142   0.08405855   0.24671221   0.44230201
  1.26   0.00453965   0.07035711   0.22466029   0.41768487
  1.31   0.00298087   0.05816129   0.20334311   0.39326215
  1.36   0.00190759   0.04745920   0.18286242   0.36907995
  1.41   0.00118916   0.03820663   0.16331809   0.34519122
  1.46   0.00072180   0.03032996   0.14480439   0.32165570
  1.52   0.00042643   0.02373094   0.12740622   0.29853950
  1.57   0.00024512   0.01829259   0.11119544   0.27591440
  1.62   0.00013704   0.01388581   0.09622764   0.25385675
  1.67   0.00007450   0.01037611   0.08253963   0.23244596
  1.72   0.00003937   0.00762969   0.07014763   0.21176274
  1.77   0.00002022   0.00551876   0.05904658   0.19188698
  1.82   0.00001009   0.00392556   0.04921045   0.17289547
  1.87   0.00000489   0.00274512   0.04059348   0.15485951
  1.92   0.00000230   0.00188670   0.03313248   0.13784253
  1.97   0.00000105   0.00127414   0.02674972   0.12189789
  2.02   0.00000047   0.00084528   0.02135638   0.10706691
  2.07   0.00000020   0.00055077   0.01685628   0.09337738
  2.12   0.00000008   0.00035239   0.01314952   0.08084249
  2.17   0.00000003   0.00022136   0.01013603   0.06946034
  2.22   0.00000001   0.00013649   0.00771857   0.05921402
  2.27   0.00000001   0.00008260   0.00580529   0.05007235
  2.32   0.00000000   0.00004905   0.00431164   0.04199101
  2.37   0.00000000   0.00002858   0.00316163   0.03491429
  2.42   0.00000000   0.00001634   0.00228851   0.02877705
  2.47   0.00000000   0.00000916   0.00163492   0.02350701
  2.53   0.00000000   0.00000504   0.00115259   0.01902711
  2.58   0.00000000   0.00000272   0.00080173   0.01525784
  2.63   0.00000000   0.00000144   0.00055016   0.01211943
  2.68   0.00000000   0.00000075   0.00037241   0.00953386
  2.73   0.00000000   0.00000038   0.00024863   0.00742651
  2.78   0.00000000   0.00000019   0.00016370   0.00572752
  2.83   0.00000000   0.00000009   0.00010628   0.00437274
  2.88   0.00000000   0.00000004   0.00006803   0.00330436
  2.93   0.00000000   0.00000002   0.00004294   0.00247125
  2.98   0.00000000   0.00000001   0.00002671   0.00182889
  3.03   0.00000000   0.00000000   0.00001638   0.00133922
  3.08   0.00000000   0.00000000   0.00000990   0.00097022
  3.13  -0.00000000   0.00000000   0.00000590   0.00069533
  3.18  -0.00000000   0.00000000   0.00000346   0.00049293
  3.23   0.00000000   0.00000000   0.00000200   0.00034562
  3.28   0.00000000   0.00000000   0.00000114   0.00023967
  3.33   0.00000000   0.00000000   0.00000064   0.00016436
  3.38   0.00000000   0.00000000   0.00000036   0.00011145
  3.43   0.00000000   0.00000000   0.00000019   0.00007473
  3.48   0.00000000   0.00000000   0.00000010   0.00004954
  3.54   0.00000000   0.00000000   0.00000006   0.00003247
  3.59   0.00000000   0.00000000   0.00000003   0.00002104
  3.64   0.00000000   0.00000000   0.00000001   0.00001347
  3.69   0.00000000   0.00000000   0.00000001   0.00000853
  3.74   0.00000000   0.00000000   0.00000000   0.00000534
  3.79   0.00000000   0.00000000   0.00000000   0.00000330
  3.84   0.00000000   0.00000000   0.00000000   0.00000202
  3.89   0.00000000   0.00000000   0.00000000   0.00000122
  3.94   0.00000000   0.00000000   0.00000000   0.00000073
  3.99   0.00000000   0.00000000   0.00000000   0.00000043
  4.04   0.00000000  -0.00000000   0.00000000   0.00000025
  4.09   0.00000000   0.00000000   0.00000000   0.00000014
  4.14   0.00000000   0.00000000   0.00000000   0.00000008
  4.19   0.00000000   0.00000000   0.00000000   0.00000005
  4.24   0.00000000   0.00000000   0.00000000   0.00000003
  4.29   0.00000000   0.00000000   0.00000000   0.00000001
  4.34   0.00000000   0.00000000   0.00000000   0.00000001
  4.39   0.00000000   0.00000000   0.00000000   0.00000000
  4.44   0.00000000   0.00000000   0.00000000   0.00000000
  4.49   0.00000000   0.00000000   0.00000000   0.00000000
  4.55   0.00000000   0.00000000   0.00000000   0.00000000
  4.60   0.00000000   0.00000000   0.00000000   0.00000000
  4.65   0.00000000   0.00000000   0.00000000   0.00000000
  4.70   0.00000000   0.00000000   0.00000000   0.00000000
  4.75   0.00000000   0.00000000   0.00000000   0.00000000
  4.80   0.00000000   0.00000000   0.00000000   0.00000000
  4.85   0.00000000   0.00000000  -0.00000000   0.00000000
  4.90   0.00000000   0.00000000  -0.00000000   0.00000000
  4.95   0.00000000   0.00000000  -0.00000000   0.00000000
  5.00   0.00000000   0.00000000   0.00000000   0.00000000


==> figures/rayleigh/psi.txt <==
     y           t1           t2           t3           t4
  0.00   0.02445775   0.02445775   0.02445775   0.02445775
  0.05   0.03396058   0.03396222   0.03396234   0.03396235
  0.10   0.05359187   0.05360567   0.05360667   0.05360676
  0.15   0.07680746   0.07685808   0.07686180   0.07686212
  0.20   0.10125893   0.10139251   0.10140252   0.10140337
  0.25   0.12608224   0.12637782   0.12640055   0.12640251
  0.30   0.15092895   0.15151409   0.15156054   0.15156461
  0.35   0.17561814   0.17668839   0.17677670   0.17678461
  0.40   0.20001002   0.20185142   0.20201037   0.20202497
  0.45   0.22395981   0.22697251   0.22724630   0.22727216
  0.51   0.24730225   0.25202240   0.25247681   0.25252112
  0.56   0.26984948   0.27696587   0.27769588   0.27776965
  0.61   0.29139638   0.30175776   0.30289671   0.30301638
  0.66   0.31173109   0.32634049   0.32807033   0.32825997
  0.71   0.33064907   0.35064226   0.35320462   0.35349870
  0.76   0.34796887   0.37457611   0.37828332   0.37873021
  0.81   0.36354759   0.39803994   0.40328501   0.40395119
  0.86   0.37729382   0.42091763   0.42818205   0.42915710
  0.91   0.38917599   0.44308161   0.45293952   0.45434175
  0.96   0.39922505   0.46439672   0.47751422   0.47949691
  1.01   0.40753097   0.48472545   0.50185389   0.50461174
  1.06   0.41423369   0.50393407   0.52589665   0.52967224
  1.11   0.41951006   0.52189950   0.54957095   0.55466059
  1.16   0.42355867   0.53851607   0.57279590   0.57955453
  1.21   0.42658469   0.55370175   0.59548227   0.60432665
  1.26   0.42878646   0.56740318   0.61753419   0.62894378
  1.31   0.43034524   0.57959900   0.63885137   0.65336651
  1.36   0.43141853   0.59030109   0.65933206   0.67754871
  1.41   0.43213696   0.59955367   0.67887639   0.70143744
  1.46   0.43260431   0.60743033   0.69739008   0.72497296
  1.52   0.43289968   0.61402935   0.71478825   0.74808916
  1.57   0.43308099   0.61946771   0.73099904   0.77071426
  1.62   0.43318907   0.62387448   0.74596683   0.79277191
  1.67   0.43325161   0.62738419   0.75965485   0.81418270
  1.72   0.43328674   0.63013061   0.77204685   0.83486592
  1.77   0.43330589   0.63224154   0.78314789   0.85474168
  1.82   0.43331602   0.63383474   0.79298403   0.87373319
  1.87   0.43332122   0.63501518   0.80160100   0.89176915
  1.92   0.43332381   0.63587360   0.80906200   0.90878613
  1.97   0.43332506   0.63648616   0.81544476   0.92473077
  2.02   0.43332565   0.63691501   0.82083809   0.93956175
  2.07   0.43332591   0.63720953   0.82533820   0.95325128
  2.12   0.43332603   0.63740790   0.82904495   0.96578617
  2.17   0.43332608   0.63753894   0.83205845   0.97716832
  2.22   0.43332610   0.63762380   0.83447591   0.98741464
  2.27   0.43332611   0.63767769   0.83638919   0.99655631
  2.32   0.43332611   0.63771124   0.83788284   1.00463765
  2.37   0.43332611   0.63773171   0.83903285   1.01171437
  2.42   0.43332611   0.63774396   0.83990597   1.01785161
  2.47   0.43332611   0.63775113   0.84055956   1.02312165
  2.53   0.43332611   0.63775526   0.84104189   1.02760155
  2.58   0.43332611   0.63775758   0.84139275   1.03137082
  2.63   0.43332611   0.63775886   0.84164431   1.03450923
  2.68   0.43332611   0.63775955   0.84182207   1.03709480
  2.73   0.43332611   0.63775992   0.84194585   1.03920215
  2.78   0.43332611   0.63776011   0.84203078   1.04090114
  2.83   0.43332611   0.63776020   0.84208820   1.04225592
  2.88   0.43332611   0.63776025   0.84212644   1.04332430
  2.93   0.43332611   0.63776027   0.84215154   1.04415741
  2.98   0.43332611   0.63776029   0.84216776   1.04479977
  3.03   0.43332611   0.63776029   0.84217809   1.04528944
  3.08   0.43332611   0.63776029   0.84218457   1.04565844
  3.13   0.43332611   0.63776029   0.84218858   1.04593333
  3.18   0.43332611   0.63776029   0.84219101   1.04613573
  3.23   0.43332611   0.63776030   0.84219247   1.04628304
  3.28   0.43332611   0.63776030   0.84219333   1.04638899
  3.33   0.43332611   0.63776030   0.84219383   1.04646430
  3.38   0.43332611   0.63776030   0.84219412   1.04651721
  3.43   0.43332611   0.63776030   0.84219428   1.04655393
  3.48   0.43332611   0.63776030   0.84219437   1.04657912
  3.54   0.43332611   0.63776030   0.84219442   1.04659619
  3.59   0.43332611   0.63776030   0.84219445   1.04660762
  3.64   0.43332611   0.63776030   0.84219446   1.04661518
  3.69   0.43332611   0.63776030   0.84219447   1.04662013
  3.74   0.43332611   0.63776030   0.84219447   1.04662332
  3.79   0.43332611   0.63776030   0.84219448   1.04662536
  3.84   0.43332611   0.63776030   0.84219448   1.04662664
  3.89   0.43332611   0.63776030   0.84219448   1.04662744
  3.94   0.43332611   0.63776030   0.84219448   1.04662793
  3.99   0.43332611   0.63776030   0.84219448   1.04662823
  4.04   0.43332611   0.63776030   0.84219448   1.04662841
  4.09   0.43332611   0.63776030   0.84219448   1.04662851
  4.14   0.43332611   0.63776030   0.84219448   1.04662858
  4.19   0.43332611   0.63776030   0.84219448   1.04662861
  4.24   0.43332611   0.63776030   0.84219448   1.04662863
  4.29   0.43332611   0.63776030   0.84219448   1.04662865
  4.34   0.43332611   0.63776030   0.84219448   1.04662865
  4.39   0.43332611   0.63776030   0.84219448   1.04662866
  4.44   0.43332611   0.63776030   0.84219448   1.04662866
  4.49   0.43332611   0.63776030   0.84219448   1.04662866
  4.55   0.43332611   0.63776030   0.84219448   1.04662866
  4.60   0.43332611   0.63776030   0.84219448   1.04662866
  4.65   0.43332611   0.63776030   0.84219448   1.04662866
  4.70   0.43332611   0.63776030   0.84219448   1.04662866
  4.75   0.43332611   0.63776030   0.84219448   1.04662866
  4.80   0.43332611   0.63776030   0.84219448   1.04662866
  4.85   0.43332611   0.63776030   0.84219448   1.04662866
  4.90   0.43332611   0.63776030   0.84219448   1.04662866
  4.95   0.43332611   0.63776030   0.84219448   1.04662866
  5.00   0.43332611   0.63776030   0.84219448   1.04662866


==> figures/rayleigh/t0p08.txt <==
y        psi      phi      omega
0.000000 0.024458 0.866652 10.221733
0.078125 0.044015 0.808084 2.069681
0.156250 0.079127 0.765072 0.419182
0.234375 0.117389 0.725212 0.085192
0.312500 0.156286 0.685991 0.017985
0.390625 0.195307 0.646904 0.005217
0.468750 0.234343 0.607855 0.004222
0.546875 0.273362 0.568833 0.006866
0.625000 0.312341 0.529854 0.012227
0.703125 0.351243 0.490952 0.021074
0.781250 0.390014 0.452181 0.034722
0.859375 0.428570 0.413624 0.054686
0.937500 0.466788 0.375406 0.082416
1.015625 0.504499 0.337695 0.118961
1.093750 0.541479 0.300715 0.164584
1.171875 0.577451 0.264744 0.218382
1.250000 0.612086 0.230108 0.278038
1.328125 0.645023 0.197171 0.339800
1.406250 0.675888 0.166306 0.398768
1.484375 0.704323 0.137871 0.449487
1.562500 0.730022 0.112173 0.486762
1.640625 0.752758 0.089436 0.506533
1.718750 0.772413 0.069781 0.506600
1.796875 0.788986 0.053208 0.487029
1.875000 0.802595 0.039599 0.450125
1.953125 0.813464 0.028730 0.399992
2.031250 0.821895 0.020299 0.341784
2.109375 0.828242 0.013952 0.280850
2.187500 0.832873 0.009321 0.221948
2.265625 0.836147 0.006047 0.168701
2.343750 0.838387 0.003807 0.123337
2.421875 0.839870 0.002324 0.086738
2.500000 0.840819 0.001375 0.058680
2.578125 0.841407 0.000788 0.038189
2.656250 0.841757 0.000437 0.023911
2.734375 0.841960 0.000235 0.014403
2.812500 0.842073 0.000122 0.008348
2.890625 0.842133 0.000061 0.004655
2.968750 0.842165 0.000030 0.002497
3.046875 0.842181 0.000014 0.001289
3.125000 0.842188 0.000006 0.000640
3.203125 0.842192 0.000003 0.000306
3.281250 0.842193 0.000001 0.000141
3.359375 0.842194 0.000000 0.000062
3.437500 0.842194 0.000000 0.000027
3.515625 0.842194 0.000000 0.000011
3.593750 0.842194 0.000000 0.000004
3.671875 0.842194 0.000000 0.000002
3.750000 0.842194 0.000000 0.000001
3.828125 0.842194 0.000000 0.000000
3.906250 0.842194 0.000000 0.000000
3.984375 0.842194 0.000000 0.000000
4.062500 0.842194 0.000000 0.000000
4.140625 0.842194 0.000000 0.000000
4.218750 0.842194 0.000000 0.000000
4.296875 0.842194 0.000000 0.000000
4.375000 0.842194 0.000000 0.000000
4.453125 0.842194 0.000000 0.000000
4.531250 0.842194 0.000000 0.000000
4.609375 0.842194 0.000000 0.000000
4.687500 0.842194 0.000000 0.000000
4.765625 0.842194 0.000000 0.000000
4.843750 0.842194 -0.000000 0.000000
4.921875 0.842194 0.000000 0.000000
5.000000 0.842194 0.000000 0.000000


==> figures/tear/J-o2.dat <==
t J
0  5.0143
5  4.9308
10 4.9393
15 4.9161
20 4.8982
25 4.8728
30 4.8433
35 4.8081
40 4.7681
45 4.7245
50 4.6803
55 4.6397
60 4.6071
65 4.5854
70 4.5749
75 4.5742
80 4.5808
85 4.5925
90 4.6077
95 4.6254
100 4.6445
105 4.6647
110 4.6854
115 4.7062
120 4.7268
125 4.747
130 4.7664
135 4.7851
140 4.8028
145 4.8195
150 4.8352
155 4.8499
160 4.8635
165 4.8761
170 4.8878
175 4.8985
180 4.9084
185 4.9174
190 4.9257
195 4.9332
200 4.9401
205 4.9464
210 4.9521
215 4.9573
220 4.9619
225 4.9662
230 4.97
235 4.9735
240 4.9766
245 4.9794
250 4.982


==> figures/tear/J-o3.dat <==
t J
0  5.0143
5  4.9357
10 4.9369
15 4.9173
20 4.898
25 4.8733
30 4.8438
35 4.8088
40 4.769
45 4.7256
50 4.6816
55 4.641
60 4.6083
65 4.5863
70 4.5756
75 4.5745
80 4.5808
85 4.5924
90 4.6075
95 4.625
100 4.6442
105 4.6643
110 4.685
115 4.7058
120 4.7264
125 4.7465
130 4.766
135 4.7846
140 4.8024
145 4.8191
150 4.8348
155 4.8495
160 4.8631
165 4.8758
170 4.8875
175 4.8982
180 4.9081
185 4.9172
190 4.9255
195 4.933
200 4.9399
205 4.9462
210 4.9519
215 4.9571
220 4.9618
225 4.9661
230 4.9699
235 4.9734
240 4.9765
245 4.9794
250 4.9819


==> figures/tear/dPsi-o2.dat <==
t dPsi
0   -7.0516  
5   -6.70752 
10  -6.52576 
15  -6.2866  
20  -6.06979 
25  -5.84661 
30  -5.62827 
35  -5.41222 
40  -5.20108 
45  -4.99645 
50  -4.80075 
55  -4.61641 
60  -4.44561 
65  -4.28978 
70  -4.14937 
75  -4.02397 
80  -3.91256 
85  -3.8139  
90  -3.72663 
95  -3.64948 
100 -3.58125 
105 -3.52086 
110 -3.46735 
115 -3.41988 
120 -3.37769 
125 -3.34013 
130 -3.30666 
135 -3.27676 
140 -3.25002 
145 -3.22607 
150 -3.20458 
155 -3.18527 
160 -3.16789 
165 -3.15225 
170 -3.13813 
175 -3.12539 
180 -3.11387 
185 -3.10345 
190 -3.09401 
195 -3.08546 
200 -3.07771 
205 -3.07067 
210 -3.06427 
215 -3.05846 
220 -3.05317 
225 -3.04836 
230 -3.04398 
235 -3.03999 
240 -3.03636 
245 -3.03304 
250 -3.03001 





















































==> figures/tear/dPsi-o3.dat <==
t dPsi
0   -7.0516   
5   -6.70749  
10  -6.52574  
15  -6.28655  
20  -6.06976  
25  -5.84661  
30  -5.62827  
35  -5.41224  
40  -5.20113  
45  -4.99651  
50  -4.8008   
55  -4.61645  
60  -4.44565  
65  -4.28981  
70  -4.14939  
75  -4.02398  
80  -3.91258  
85  -3.81391  
90  -3.72664  
95  -3.64949  
100  -3.58126 
105  -3.52087 
110  -3.46736 
115  -3.41988 
120  -3.37769 
125  -3.34014 
130  -3.30666 
135  -3.27676 
140  -3.25002 
145  -3.22607 
150  -3.20457 
155  -3.18527 
160  -3.16789 
165  -3.15224 
170  -3.13813 
175  -3.12538 
180  -3.11387 
185  -3.10345 
190  -3.09401 
195  -3.08546 
200  -3.0777  
205  -3.07066 
210  -3.06427 
215  -3.05846 
220  -3.05317 
225  -3.04836 
230  -3.04398 
235  -3.03999 
240  -3.03635 
245  -3.03304 
250  -3.03001 







































































































==> tables/waveDIRK2.dat <==
xColumn column1 column2 column3
0.1     3.2882e-06 4.7434e-06 6.76274e-05
0.05    8.41663e-07 1.17695e-06 1.6923e-05
0.025   2.14984e-07 2.91265e-07 4.37363e-06
0.0125  5.53445e-08 7.18163e-08 1.29342e-06








==> tables/waveDIRK3.dat <==
xColumn column1 column2 column3
0.1     5.60344e-07 5.24761e-07 7.48806e-06
0.05    7.0043e-8 6.7543e-8     9.4206e-7 
0.025   8.755375e-9 8.5188474e-9 1.231582e-7
0.0125 1.9360307e-9 1.64387244e-9 2.48742712e-8











==> tables/waveSpace.dat <==
xColumn column1 column2 column3
0.5     7.89792e-08 2.22274e-07 9.36948e-05
0.25    6.85457e-09 1.26638e-08 1.73409e-05
0.125   4.47248e-10 8.38851e-10 3.26941e-06
0.0625  2.61935e-11 4.83556e-11 5.6959e-07














==> tables/waveTime.dat <==
xColumn column1 column2 column3
0.1 0.000206654 0.000189197 0.00269721
0.05 0.000119213 9.86566e-05 0.00140646
0.025 6.41767e-05 4.99639e-05 0.00071229
0.0125 3.33036e-05 2.50742e-05 0.000357462










